LHCb VELO Timepix3 Telescope

The LHCb VELO Timepix3 telescope is a silicon pixel tracking system constructed initially to evaluate the performance of LHCb VELO Upgrade prototypes. The telesope consists of eight hybrid pixel silicon sensor planes equipped with the Timepix3 ASIC. The planes provide excellent charge measurement, timestamping and spatial resolution and the system can function at high track rates. This paper describes the construction of the telescope and its data acquisition system and offline reconstruction software. A timing resolution of 350~ps was obtained for reconstructed tracks. A pointing resolution of better than 2~\mum was determined for the 180~GeV/c %\gevc mixed hadron beam at the CERN SPS. The telescope has been shown to operate at a rate of 5 million particles~\unit{s^{-1}\cdot cm^{-2}} without a loss in efficiency.

==> figs/MakePointingResPlots/minus5/13532_Sept1_PointingErrors.txt <==
-98.8813  3.16865
-78.8813  2.92389
-58.8813  2.68975
-38.8813  2.47131
-18.8813  2.27129
1.11871  2.09523
21.1187  1.94433
41.1187  1.82024
61.1187  1.72264
81.1187  1.64749
101.119  1.59506
121.119  1.55193
141.119  1.51485
161.119  1.47502
181.119  1.4507
201.119  1.44189
221.119  1.44967
241.119  1.47322
261.119  1.51199
281.119  1.51401
301.119  1.51851
321.119  1.53744
341.119  1.57191
361.119  1.61922
381.119  1.67935
401.119  1.75102
421.119  1.81893
441.119  1.88977
461.119  1.9679
481.119  2.06311
501.119  2.17775
521.119  2.31377
541.119  2.44956
561.119  2.55414
581.119  2.68835
601.119  2.84797
621.119  3.02756
641.119  3.22686
661.119  3.44034
681.119  3.66498
701.119  3.89975
721.119  4.14523
741.119  4.39431
761.119  4.65136
781.119  4.91404
801.119  5.17856
821.119  5.44564
841.119  5.72438
861.119  5.99892
881.119  6.27079
901.119  6.54849
921.119  6.82347
941.119  7.10927
961.119  7.38993
981.119  7.68163


==> figs/MakePointingResPlots/minus5/13532_Sept1_Sim.txt <==
1.11871  2.83555
51.3043  3.38066
94.9447  2.72774
131.884  2.92485
265.264  0.
410.945  3.64783
447.478  3.54426
493.6  3.17006
535.747  3.94821


==> figs/MakePointingResPlots/minus5/13532_wed_afternoon_PointingErrors.txt <==
-98.8813  2.89395
-78.8813  2.64793
-58.8813  2.41238
-38.8813  2.19121
-18.8813  1.98854
1.11871  1.81155
21.1187  1.66082
41.1187  1.53872
61.1187  1.44752
81.1187  1.38167
101.119  1.3412
121.119  1.31048
141.119  1.28482
161.119  1.2536
181.119  1.23723
201.119  1.23568
221.119  1.24972
241.119  1.27838
261.119  1.3209
281.119  1.3198
301.119  1.31839
321.119  1.33125
341.119  1.35779
361.119  1.39741
381.119  1.44909
401.119  1.51162
421.119  1.57003
441.119  1.63165
461.119  1.70164
481.119  1.79179
501.119  1.90217
521.119  2.03512
541.119  2.16477
561.119  2.25277
581.119  2.37352
601.119  2.52272
621.119  2.69594
641.119  2.88854
661.119  3.0967
681.119  3.31787
701.119  3.54955
721.119  3.78943
741.119  4.03695
761.119  4.28936
781.119  4.54751
801.119  4.80628
821.119  5.06709
841.119  5.33282
861.119  5.607
881.119  5.87914
901.119  6.14884
921.119  6.42494
941.119  6.70429
961.119  6.97365
981.119  7.24164


==> figs/MakePointingResPlots/minus5/13532_wed_afternoon_Sim.txt <==
1.11871  2.87396
51.3043  2.26481
94.9447  2.37688
131.884  2.45286
265.264  0.
410.945  2.46403
447.478  3.09032
493.6  3.38639
535.747  3.46328


==> figs/MakePointingResPlots/plus5/13532_Sept1_PointingErrors.txt <==
-98.8813  3.79506
-78.8813  3.5439
-58.8813  3.30324
-38.8813  3.07596
-18.8813  2.86448
1.11871  2.67565
21.1187  2.50796
41.1187  2.36215
61.1187  2.24117
81.1187  2.13941
101.119  2.05734
121.119  1.98582
141.119  1.92415
161.119  1.86432
181.119  1.82073
201.119  1.79523
221.119  1.7883
241.119  1.80013
261.119  1.82998
281.119  1.8363
301.119  1.84978
321.119  1.88118
341.119  1.9289
361.119  1.99279
381.119  2.07066
401.119  2.16145
421.119  2.25249
441.119  2.34796
461.119  2.45272
481.119  2.57249
501.119  2.71006
521.119  2.86626
541.119  3.02443
561.119  3.15904
581.119  3.31794
601.119  3.49803
621.119  3.69814
641.119  3.91337
661.119  4.14116
681.119  4.37724
701.119  4.62374
721.119  4.87962
741.119  5.14063
761.119  5.41064
781.119  5.68166
801.119  5.96127
821.119  6.24635
841.119  6.53545
861.119  6.82699
881.119  7.11893
901.119  7.42313
921.119  7.71486
941.119  8.00589
961.119  8.30694
981.119  8.59845


==> figs/MakePointingResPlots/plus5/13532_Sept1_Sim.txt <==
1.11871  3.7494
51.3043  4.21872
94.9447  3.60688
131.884  3.81114
265.264  0.
410.945  4.54042
447.478  4.41717
493.6  4.01124
535.747  4.73124


==> figs/MakePointingResPlots/plus5/13532_wed_afternoon_PointingErrors.txt <==
-98.8813  3.46631
-78.8813  3.21686
-58.8813  2.97798
-38.8813  2.75322
-18.8813  2.54635
1.11871  2.3621
21.1187  2.20126
41.1187  2.06462
61.1187  1.95295
81.1187  1.86279
101.119  1.7943
121.119  1.73712
141.119  1.68605
161.119  1.63652
181.119  1.60252
201.119  1.58547
221.119  1.58576
241.119  1.6038
261.119  1.63872
281.119  1.64365
301.119  1.65324
321.119  1.67963
341.119  1.72171
361.119  1.77854
381.119  1.84845
401.119  1.93095
421.119  2.01228
441.119  2.09876
461.119  2.19301
481.119  2.30472
501.119  2.43446
521.119  2.58315
541.119  2.73256
561.119  2.85234
581.119  2.99867
601.119  3.16893
621.119  3.35859
641.119  3.56454
661.119  3.78483
681.119  4.01626
701.119  4.25865
721.119  4.50996
741.119  4.76226
761.119  5.02357
781.119  5.28956
801.119  5.55721
821.119  5.82851
841.119  6.09714
861.119  6.37938
881.119  6.66575
901.119  6.94869
921.119  7.2315
941.119  7.51721
961.119  7.81222
981.119  8.10799


==> figs/MakePointingResPlots/plus5/13532_wed_afternoon_Sim.txt <==
1.11871  3.66631
51.3043  3.12653
94.9447  3.25957
131.884  3.34978
265.264  0.
410.945  3.35279
447.478  3.97208
493.6  4.21605
535.747  4.27118


==> figs/MakePointingResPlots/zero/13532_Sept1_PointingErrors.txt <==
-98.8813  3.46144
-78.8813  3.21526
-58.8813  2.97908
-38.8813  2.75666
-18.8813  2.55267
1.11871  2.37101
21.1187  2.21412
41.1187  2.08122
61.1187  1.97256
81.1187  1.8849
101.119  1.81844
121.119  1.76239
141.119  1.71311
161.119  1.66384
181.119  1.63018
201.119  1.61402
221.119  1.61476
241.119  1.63275
261.119  1.66761
281.119  1.6729
301.119  1.68236
321.119  1.70814
341.119  1.74968
361.119  1.80561
381.119  1.87483
401.119  1.95604
421.119  2.0358
441.119  2.11882
461.119  2.21004
481.119  2.31776
501.119  2.44358
521.119  2.58928
541.119  2.73552
561.119  2.85484
581.119  3.00106
601.119  3.16944
621.119  3.35882
641.119  3.56548
661.119  3.78551
681.119  4.01585
701.119  4.25408
721.119  4.50563
741.119  4.76187
761.119  5.02473
781.119  5.2944
801.119  5.56693
821.119  5.83477
841.119  6.12019
861.119  6.39936
881.119  6.68385
901.119  6.96048
921.119  7.25887
941.119  7.54958
961.119  7.84903
981.119  8.12911


==> figs/MakePointingResPlots/zero/13532_Sept1_Sim.txt <==
1.11871  3.23039
51.3043  3.82018
94.9447  3.18196
131.884  3.36597
265.264  0.
410.945  4.11138
447.478  3.96285
493.6  3.59603
535.747  4.3433


==> figs/MakePointingResPlots/zero/13532_wed_afternoon_PointingErrors.txt <==
-98.8813  3.17306
-78.8813  2.92625
-58.8813  2.68934
-38.8813  2.46746
-18.8813  2.26431
1.11871  2.08509
21.1187  1.93041
41.1187  1.80171
61.1187  1.70057
81.1187  1.6226
101.119  1.56774
121.119  1.52319
141.119  1.48484
161.119  1.44389
181.119  1.41844
201.119  1.40902
221.119  1.41593
241.119  1.43879
261.119  1.47698
281.119  1.47954
301.119  1.48344
321.119  1.50342
341.119  1.53786
361.119  1.58652
381.119  1.64788
401.119  1.72049
421.119  1.7908
441.119  1.86506
461.119  1.94747
481.119  2.0485
501.119  2.16831
521.119  2.30878
541.119  2.44755
561.119  2.55116
581.119  2.68458
601.119  2.84333
621.119  3.02417
641.119  3.22351
661.119  3.43652
681.119  3.66245
701.119  3.89917
721.119  4.14428
741.119  4.39667
761.119  4.65472
781.119  4.91688
801.119  5.18471
821.119  5.45569
841.119  5.72647
861.119  5.99996
881.119  6.27614
901.119  6.55702
921.119  6.83468
941.119  7.10994
961.119  7.40114
981.119  7.68345


==> figs/MakePointingResPlots/zero/13532_wed_afternoon_Sim.txt <==
1.11871  3.27451
51.3043  2.69324
94.9447  2.81809
131.884  2.90113
265.264  0.
410.945  2.90863
447.478  3.53928
493.6  3.80875
535.747  3.86638

